Linear Stability of the boundary layer under a solitary wave

A theoretical and numerical analysis of the linear stability of the boundary layer flow under a solitary wave is presented. In the present work, the nonlinear boundary layer equations are solved. The result is compared to the linear boundary layer solution in Liu et al. (2007) reveal- ing that both profiles are disagreeing more than has been found before. A change of frame of reference has been used to allow for a classical linear stability analysis without the need to redefine the notion of stability for this otherwise unsteady flow. For the linear stability the Orr-Sommerfeld equation and the parabolic stability equation were used. The results are compared to key results of inviscid stability theory and validated by means of a direct numerical simulation using a Legendre-Galerkin spectral ele- ment Navier-Stokes solver. Special care has been taken to ensure that the numerical results are valid. Linear stability predicts that the boundary layer flow is unstable for the entire parameter range considered, confirm- ing qualitatively the results by Blondeaux et al. (2012). As a result of this analysis the stability of this flow cannot be described by a critical Reynolds number unlike what is atempted in previous publications. This apparent contradiction can be resolved by looking at the amplification factor responsible for the amplification of the perturbation. For lower Reynolds numbers, the boundary layer flow becomes unstable in the de- celeration region of the flow. For higher Reynolds numbers, instability arises also in the acceleration region of the flow, confirming, albeit only qualitatively, an observation in the experiments by Sumer et al. (2010).

==> dataPicture1.dat <==
-1.000000000000000000e+00 4.122307227883699215e-09
-9.933333333333332904e-01 4.710275251498632613e-09
-9.866666666666666918e-01 5.382105630785318564e-09
-9.799999999999999822e-01 6.149759721353666662e-09
-9.733333333333333837e-01 7.026904936595357153e-09
-9.666666666666666741e-01 8.029158084066100331e-09
-9.599999999999999645e-01 9.174363409126103369e-09
-9.533333333333333659e-01 1.048291029616134908e-08
-9.466666666666666563e-01 1.197809628377509122e-08
-9.399999999999999467e-01 1.368654185711458949e-08
-9.333333333333333481e-01 1.563866440234232817e-08
-9.266666666666666385e-01 1.786921976159105607e-08
-9.200000000000000400e-01 2.041792103030369479e-08
-9.133333333333333304e-01 2.333014561409431512e-08
-9.066666666666666208e-01 2.665774313363874425e-08
-9.000000000000000222e-01 3.045995856161614562e-08
-8.933333333333333126e-01 3.480448702731441528e-08
-8.866666666666667140e-01 3.976867906873458346e-08
-8.800000000000000044e-01 4.544091779059998569e-08
-8.733333333333332948e-01 5.192219244729409299e-08
-8.666666666666666963e-01 5.932789646690027054e-08
-8.599999999999999867e-01 6.778988192847000881e-08
-8.533333333333332771e-01 7.745880707052034376e-08
-8.466666666666666785e-01 8.850681862589237919e-08
-8.399999999999999689e-01 1.011306167393074996e-07
-8.333333333333333703e-01 1.155549570354326398e-07
-8.266666666666666607e-01 1.320366521882283643e-07
-8.200000000000000622e-01 1.508691442353816602e-07
-8.133333333333333526e-01 1.723877290430597317e-07
-8.066666666666666430e-01 1.969755259368967113e-07
-8.000000000000000444e-01 2.250702987818645736e-07
-7.933333333333333348e-01 2.571722499524935502e-07
-7.866666666666666252e-01 2.938529259558219648e-07
-7.800000000000000266e-01 3.357653932606853601e-07
-7.733333333333333171e-01 3.836558655008965509e-07
-7.666666666666666075e-01 4.383769890589837432e-07
-7.600000000000000089e-01 5.009030235615283158e-07
-7.533333333333332993e-01 5.723471875521399882e-07
-7.466666666666665897e-01 6.539814781543359128e-07
-7.399999999999999911e-01 7.472593175800428085e-07
-7.333333333333333925e-01 8.538414296640643248e-07
-7.266666666666666829e-01 9.756254071061588215e-07
-7.199999999999999734e-01 1.114779495803865132e-06
-7.133333333333333748e-01 1.273781197729836690e-06
-7.066666666666666652e-01 1.455461379583119356e-06
-6.999999999999999556e-01 1.663054672450542449e-06
-6.933333333333333570e-01 1.900257059696062688e-06
-6.866666666666666474e-01 2.171291678243979749e-06
-6.799999999999999378e-01 2.480984004612711067e-06
-6.733333333333333393e-01 2.834847764088754222e-06
-6.666666666666667407e-01 3.239183092275625280e-06
-6.599999999999999201e-01 3.701188696302673564e-06
-6.533333333333333215e-01 4.229090012109422750e-06
-6.466666666666667229e-01 4.832285638859518299e-06
-6.400000000000000133e-01 5.521514656739872483e-06
-6.333333333333333037e-01 6.309047805942338292e-06
-6.266666666666667052e-01 7.208905929100655823e-06
-6.199999999999999956e-01 8.237109564398822762e-06
-6.133333333333332860e-01 9.411964130577447725e-06
-6.066666666666666874e-01 1.075438577796560684e-05
-5.999999999999999778e-01 1.228827370266634922e-05
-5.933333333333332682e-01 1.404093554692618107e-05
-5.866666666666666696e-01 1.604357345213017102e-05
-5.800000000000000711e-01 1.833183940845824333e-05
-5.733333333333332504e-01 2.094646977603452904e-05
-5.666666666666666519e-01 2.393401025810659448e-05
-5.600000000000000533e-01 2.734764421215053426e-05
-5.533333333333333437e-01 3.124813901803189816e-05
-5.466666666666666341e-01 3.570492731563141669e-05
-5.400000000000000355e-01 4.079734231431903055e-05
-5.333333333333333259e-01 4.661602910507229062e-05
-5.266666666666666163e-01 5.326455702041990500e-05
-5.200000000000000178e-01 6.086126164181986906e-05
-5.133333333333333082e-01 6.954134911004926335e-05
-5.066666666666665986e-01 7.945930002156074935e-05
-5.000000000000000000e-01 9.079161547190333335e-05
-4.933333333333332904e-01 1.037399538261723868e-04
-4.866666666666666918e-01 1.185347136580471277e-04
-4.799999999999999822e-01 1.354391261186569967e-04
-4.733333333333333837e-01 1.547539289046607786e-04
-4.666666666666666741e-01 1.768227041386232043e-04
-4.599999999999999645e-01 2.020379740195024675e-04
-4.533333333333333659e-01 2.308481612328031464e-04
-4.466666666666666563e-01 2.637655360367865791e-04
-4.399999999999999467e-01 3.013752888954622879e-04
-4.333333333333333481e-01 3.443458867691423530e-04
-4.266666666666666385e-01 3.934408929848718663e-04
-4.200000000000000400e-01 4.495324553062342754e-04
-4.133333333333333304e-01 5.136166947481568415e-04
-4.066666666666666208e-01 5.868312592085886273e-04
-4.000000000000000222e-01 6.704753415129484752e-04
-3.933333333333333126e-01 7.660325014078572239e-04
-3.866666666666667140e-01 8.751966758314170484e-04
-3.800000000000000044e-01 9.999018118640812594e-04
-3.733333333333332948e-01 1.142355612548518699e-03
-3.666666666666666963e-01 1.305077947641292884e-03
-3.599999999999999867e-01 1.490944549631563910e-03
-3.533333333333333881e-01 1.703236690218320765e-03
-3.466666666666666785e-01 1.945697613875348696e-03
-3.399999999999999689e-01 2.222596592871820508e-03
-3.333333333333333703e-01 2.538801561480679043e-03
-3.266666666666666607e-01 2.899861384865827681e-03
-3.199999999999999512e-01 3.312098918301672416e-03
-3.133333333333333526e-01 3.782716111921938500e-03
-3.066666666666666430e-01 4.319912510712738130e-03
-3.000000000000000444e-01 4.933018582720090882e-03
-2.933333333333333348e-01 5.632645371789296758e-03
-2.866666666666666252e-01 6.430852002811332686e-03
-2.800000000000000266e-01 7.341332551598781300e-03
-2.733333333333333171e-01 8.379623707155645779e-03
-2.666666666666667185e-01 9.563334473705692451e-03
-2.600000000000000089e-01 1.091239884767258861e-02
-2.533333333333332993e-01 1.244935191499625844e-02
-2.466666666666667007e-01 1.419962908851554219e-02
-2.399999999999999911e-01 1.619188717065899938e-02
-2.333333333333332815e-01 1.845834449309551734e-02
-2.266666666666666829e-01 2.103513544242353872e-02
-2.199999999999999734e-01 2.396267209821295943e-02
-2.133333333333333748e-01 2.728600233381938203e-02
-2.066666666666666652e-01 3.105514938866706098e-02
-1.999999999999999556e-01 3.532541242658225611e-02
-1.933333333333333570e-01 4.015760075987982736e-02
-1.866666666666666474e-01 4.561816607420741965e-02
-1.800000000000000488e-01 5.177918701907597426e-02
-1.733333333333333393e-01 5.871814892332351959e-02
-1.666666666666666297e-01 6.651744832345524161e-02
-1.600000000000000311e-01 7.526353790914271091e-02
-1.533333333333333215e-01 8.504561326537143917e-02
-1.466666666666666119e-01 9.595372987975261947e-02
-1.400000000000000133e-01 1.080762295127685874e-01
-1.333333333333333037e-01 1.214963523827902875e-01
-1.266666666666667052e-01 1.362879199805205332e-01
-1.199999999999999956e-01 1.525099981037044972e-01
-1.133333333333332860e-01 1.702004972095464974e-01
-1.066666666666666874e-01 1.893687440665469679e-01
-9.999999999999997780e-02 2.099871708070131238e-01
-9.333333333333337922e-02 2.319824181062560831e-01
-8.666666666666666963e-02 2.552263365079378010e-01
-7.999999999999996003e-02 2.795275838661220869e-01
-7.333333333333336146e-02 3.046247362031899164e-01
-6.666666666666665186e-02 3.301820193058075392e-01
-6.000000000000005329e-02 3.557888812936111922e-01
-5.333333333333334370e-02 3.809646056532347003e-01
-4.666666666666663410e-02 4.051689543875742761e-01
-4.000000000000003553e-02 4.278193930405887468e-01
-3.333333333333332593e-02 4.483147798024572084e-01
-2.666666666666661634e-02 4.660645486508356305e-01
-2.000000000000001776e-02 4.805214914830582829e-01
-1.333333333333330817e-02 4.912154093480551320e-01
-6.666666666666709595e-03 4.977843455953944174e-01
0.000000000000000000e+00 5.000000000000000000e-01
6.666666666666598573e-03 4.977843455953944174e-01
1.333333333333341919e-02 4.912154093480549100e-01
2.000000000000001776e-02 4.805214914830582829e-01
2.666666666666661634e-02 4.660645486508356305e-01
3.333333333333343695e-02 4.483147798024569308e-01
4.000000000000003553e-02 4.278193930405887468e-01
4.666666666666663410e-02 4.051689543875742761e-01
5.333333333333323267e-02 3.809646056532351444e-01
6.000000000000005329e-02 3.557888812936111922e-01
6.666666666666665186e-02 3.301820193058075392e-01
7.333333333333325044e-02 3.046247362031903050e-01
8.000000000000007105e-02 2.795275838661217538e-01
8.666666666666666963e-02 2.552263365079378010e-01
9.333333333333326820e-02 2.319824181062564161e-01
1.000000000000000888e-01 2.099871708070127629e-01
1.066666666666666874e-01 1.893687440665469679e-01
1.133333333333332860e-01 1.702004972095464974e-01
1.200000000000001066e-01 1.525099981037041919e-01
1.266666666666667052e-01 1.362879199805205332e-01
1.333333333333333037e-01 1.214963523827902875e-01
1.399999999999999023e-01 1.080762295127687816e-01
1.466666666666667229e-01 9.595372987975239742e-02
1.533333333333333215e-01 8.504561326537143917e-02
1.599999999999999201e-01 7.526353790914286357e-02
1.666666666666667407e-01 6.651744832345511671e-02
1.733333333333333393e-01 5.871814892332351959e-02
1.799999999999999378e-01 5.177918701907607835e-02
1.866666666666667584e-01 4.561816607420732250e-02
1.933333333333333570e-01 4.015760075987982736e-02
1.999999999999999556e-01 3.532541242658225611e-02
2.066666666666667762e-01 3.105514938866697772e-02
2.133333333333333748e-01 2.728600233381938203e-02
2.199999999999999734e-01 2.396267209821295943e-02
2.266666666666665719e-01 2.103513544242357688e-02
2.333333333333333925e-01 1.845834449309548611e-02
2.399999999999999911e-01 1.619188717065899938e-02
2.466666666666665897e-01 1.419962908851556821e-02
2.533333333333334103e-01 1.244935191499623416e-02
2.600000000000000089e-01 1.091239884767258861e-02
2.666666666666666075e-01 9.563334473705708064e-03
2.733333333333334281e-01 8.379623707155628431e-03
2.800000000000000266e-01 7.341332551598781300e-03
2.866666666666666252e-01 6.430852002811332686e-03
2.933333333333332238e-01 5.632645371789312370e-03
3.000000000000000444e-01 4.933018582720090882e-03
3.066666666666666430e-01 4.319912510712738130e-03
3.133333333333332416e-01 3.782716111921948475e-03
3.200000000000000622e-01 3.312098918301663742e-03
3.266666666666666607e-01 2.899861384865827681e-03
3.333333333333332593e-01 2.538801561480685982e-03
3.400000000000000799e-01 2.222596592871814002e-03
3.466666666666666785e-01 1.945697613875348696e-03
3.533333333333332771e-01 1.703236690218325102e-03
3.600000000000000977e-01 1.490944549631559790e-03
3.666666666666666963e-01 1.305077947641292884e-03
3.733333333333332948e-01 1.142355612548518699e-03
3.799999999999998934e-01 9.999018118640832110e-04
3.866666666666667140e-01 8.751966758314170484e-04
3.933333333333333126e-01 7.660325014078572239e-04
3.999999999999999112e-01 6.704753415129496678e-04
4.066666666666667318e-01 5.868312592085875431e-04
4.133333333333333304e-01 5.136166947481568415e-04
4.199999999999999289e-01 4.495324553062350344e-04
4.266666666666667496e-01 3.934408929848711074e-04
4.333333333333333481e-01 3.443458867691423530e-04
4.399999999999999467e-01 3.013752888954622879e-04
4.466666666666667673e-01 2.637655360367860912e-04
4.533333333333333659e-01 2.308481612328031464e-04
4.599999999999999645e-01 2.020379740195024675e-04
4.666666666666665630e-01 1.768227041386234754e-04
4.733333333333333837e-01 1.547539289046607786e-04
4.799999999999999822e-01 1.354391261186569967e-04
4.866666666666665808e-01 1.185347136580475614e-04
4.933333333333334014e-01 1.037399538261722106e-04
5.000000000000000000e-01 9.079161547190333335e-05
5.066666666666665986e-01 7.945930002156074935e-05
5.133333333333334192e-01 6.954134911004903295e-05
5.200000000000000178e-01 6.086126164181986906e-05
5.266666666666666163e-01 5.326455702041990500e-05
5.333333333333334370e-01 4.661602910507221608e-05
5.400000000000000355e-01 4.079734231431903055e-05
5.466666666666666341e-01 3.570492731563141669e-05
5.533333333333332327e-01 3.124813901803195237e-05
5.600000000000000533e-01 2.734764421215053426e-05
5.666666666666666519e-01 2.393401025810659448e-05
5.733333333333332504e-01 2.094646977603452904e-05
5.800000000000000711e-01 1.833183940845824333e-05
5.866666666666666696e-01 1.604357345213017102e-05
5.933333333333332682e-01 1.404093554692618107e-05
6.000000000000000888e-01 1.228827370266633059e-05
6.066666666666666874e-01 1.075438577796560684e-05
6.133333333333332860e-01 9.411964130577447725e-06
6.200000000000001066e-01 8.237109564398807516e-06
6.266666666666667052e-01 7.208905929100655823e-06
6.333333333333333037e-01 6.309047805942338292e-06
6.399999999999999023e-01 5.521514656739891965e-06
6.466666666666667229e-01 4.832285638859518299e-06
6.533333333333333215e-01 4.229090012109422750e-06
6.599999999999999201e-01 3.701188696302673564e-06
6.666666666666667407e-01 3.239183092275625280e-06
6.733333333333333393e-01 2.834847764088754222e-06
6.799999999999999378e-01 2.480984004612711067e-06
6.866666666666667584e-01 2.171291678243976361e-06
6.933333333333333570e-01 1.900257059696062688e-06
6.999999999999999556e-01 1.663054672450542449e-06
7.066666666666667762e-01 1.455461379583114485e-06
7.133333333333333748e-01 1.273781197729836690e-06
7.199999999999999734e-01 1.114779495803865132e-06
7.266666666666665719e-01 9.756254071061603038e-07
7.333333333333333925e-01 8.538414296640643248e-07
7.399999999999999911e-01 7.472593175800428085e-07
7.466666666666665897e-01 6.539814781543359128e-07
7.533333333333334103e-01 5.723471875521390353e-07
7.600000000000000089e-01 5.009030235615283158e-07
7.666666666666666075e-01 4.383769890589837432e-07
7.733333333333334281e-01 3.836558655008959156e-07
7.800000000000000266e-01 3.357653932606853601e-07
7.866666666666666252e-01 2.938529259558219648e-07
7.933333333333332238e-01 2.571722499524944502e-07
8.000000000000000444e-01 2.250702987818645736e-07
8.066666666666666430e-01 1.969755259368967113e-07
8.133333333333332416e-01 1.723877290430597317e-07
8.200000000000000622e-01 1.508691442353816602e-07
8.266666666666666607e-01 1.320366521882283643e-07
8.333333333333332593e-01 1.155549570354330369e-07
8.400000000000000799e-01 1.011306167393074996e-07
8.466666666666666785e-01 8.850681862589237919e-08
8.533333333333332771e-01 7.745880707052034376e-08
8.600000000000000977e-01 6.778988192846975735e-08
8.666666666666666963e-01 5.932789646690027054e-08
8.733333333333332948e-01 5.192219244729409299e-08
8.799999999999998934e-01 4.544091779060014451e-08
8.866666666666667140e-01 3.976867906873458346e-08
8.933333333333333126e-01 3.480448702731441528e-08
8.999999999999999112e-01 3.045995856161614562e-08
9.066666666666667318e-01 2.665774313363874425e-08
9.133333333333333304e-01 2.333014561409431512e-08
9.199999999999999289e-01 2.041792103030376097e-08
9.266666666666667496e-01 1.786921976159099321e-08
9.333333333333333481e-01 1.563866440234232817e-08
9.399999999999999467e-01 1.368654185711458949e-08
9.466666666666667673e-01 1.197809628377505152e-08
9.533333333333333659e-01 1.048291029616134908e-08
9.599999999999999645e-01 9.174363409126103369e-09
9.666666666666665630e-01 8.029158084066100331e-09
9.733333333333333837e-01 7.026904936595357153e-09
9.799999999999999822e-01 6.149759721353666662e-09
9.866666666666665808e-01 5.382105630785336762e-09
9.933333333333334014e-01 4.710275251498632613e-09
1.000000000000000000e+00 4.122307227883699215e-09

